Konzeption und Umsetzung einer mobilen Applikation zur Validierung von f\"alschungssicheren Produktlabeln

Due to increasing numbers of product piracy worldwide, a cost-effective method for verifying the origin of a product is to be developed. For this purpose, a certificate of authenticity can be created using precisely measurable, unique properties of special physical objects that are difficult to reconstruct. In the context of the present work, this is a counterfeit-proof label composed of randomly distributed gold nanospheres or rods in a semi-transparent material. The characteristic positioning of the label's elements can be precisely measured using a smartphone's camera and additional technologies. This can create an offline usable verification method for the general public without the need for an existing network connection. The present work provides a first part of the proof of concept that such a system and especially the associated algorithmic computation method can be implemented and efficiently used in a mobile application. In addition, a method suitable in practice for transmitting and securing the required information is determined in each case. Furthermore, the results of the validation of counterfeit-proof product labels are analyzed in detail and existing weaknesses are pointed out. -- Auf Grund weltweit steigender Zahlen der Produktpiraterie soll ein kosteng\"unstiges Verfahren zur Verifizierung der Herkunft eines Produktes entwickelt werden. Daf\"ur l\"asst sich durch exakt messbare, einzigartige, jedoch schwer rekonstruierbare Eigenschaften spezieller physischer Objekte ein Echtheitszertifikat kreieren. Dieses ist im Kontext der vorliegenden Arbeit ein f\"alschungssicheres Label, das sich in einem semi-transparenten Material aus zuf\"allig verteilten Goldnanok\"ugelchen oder -st\"abchen zusammensetzt. Die charakteristischen Positionierungen der Elemente des Labels lassen sich mit der Kamera eines Smartphones und zus\"atzlichen Technologien pr\"azise messen. Dadurch kann f\"ur die breite Bev\"olkerung ohne die Notwendigkeit einer bestehenden Netzwerkverbindung ein offline verwendbares Verifikationsverfahren erschaffen werden. Die vorliegende Arbeit liefert einen ersten Teil des Machbarkeitsnachweises, dass ein derartiges System und insbesondere das damit einhergehende algorithmische Berechnungsverfahren in einer mobilen Applikation implementier -- und effizient einsetzbar ist. Zudem wird je eine in der Praxis geeignete Methode zur \"Ubermittlung und Sicherung der ben\"otigten Informationen eruiert. Des Weiteren werden die Resultate der Validierung von f\"alschungssicheren Produktlabeln ausf\"uhrlich analysiert und vorhandene Schw\"achen aufgezeigt.

==> ChangeLog.txt <==
20.07.2010 (Michael Duerr):
- Added multiple authors
11.10.2010 (Michael Duerr):
- Fixed single/multiple authors issue
10.12.2010 (Michael Duerr):
- Fixed encoding problem in titel, ...
- Added enumitem package for tight lists
10.06.2012 (Michael Duerr)
- New PPT-Template


==> README.txt <==
% --------------------------------------------------------
%      MDSG Latex Framework
%      =========================================
%      File:                  README.txt
%      Author(s):             Michael Duerr
%      Version:               1
%      Creation Date:         30. Mai 2010
%      Creation Date:         30. Mai 2010
%
% --------------------------------------------------------
This is the Latex template for
- Diplomarbeiten
- Projektarbeiten
- Bachelorarbeiten
- Masterarbeiten

The template includes the following folders
- text:
  This is the root directory for the Latex version of the thesis.
  It already includes a template with some examples. Simply
  execute 'make all' inside this directory to generate a pdf
  file 'main.pdf' which provides more detailed information
- code:
  This directory is where all practical work goes
  (code, simulation results, ...).
- slides:
  This directory should include all presentation
  slides which were utilized during this work.

